Simulating elliptic flow with viscous hydrodynamics

In this work we simulate a viscous hydrodynamical model of non-central Au-Au collisions in 2+1 dimensions, assuming longitudinal boost invariance. The model fluid equations were proposed by \"{O}ttinger and Grmela \cite{OG}. Freezeout is signaled when the viscous corrections become large relative to the ideal terms. Then viscous corrections to the transverse momentum and differential elliptic flow spectra are calculated. When viscous corrections to the thermal distribution function are not included, the effects of viscosity on elliptic flow are modest. However, when these corrections are included, the elliptic flow is strongly modified at large $p_T$. We also investigate the stability of the viscous results by comparing the non-ideal components of the stress tensor ($\pi^{ij}$) and their influence on the $v_2$ spectrum to the expectation of the Navier-Stokes equations ($\pi^{ij} = -\eta \llangle \partial_i u_j \rrangle$). We argue that when the stress tensor deviates from the Navier-Stokes form the dissipative corrections to spectra are too large for a hydrodynamic description to be reliable. For typical RHIC initial conditions this happens for $\eta/s \gsim 0.3$.

==> draftJ2-bib.dat <==
\bibitem{OG}
M. Grmela, H.C. \"{O}ttinger, Phys. Rev. E {\bf 56}, 6620 (1997). H.C. \"{O}ttinger, M. Grmela, Phys. Rev. E {\bf 56}, 6633 (1997). H.C. \"{O}ttinger, Phys. Rev. E {\bf 57}, 1416 (1993).
\bibitem{Adams:2005dq}
  J.~Adams {\it et al.}  [STAR Collaboration],
  Nucl.\ Phys.\ A {\bf 757}, 102 (2005)
  [arXiv:nucl-ex/0501009].

\bibitem{Adcox:2004mh}
  K.~Adcox {\it et al.}  [PHENIX Collaboration],
  Nucl.\ Phys.\ A {\bf 757}, 184 (2005)
  [arXiv:nucl-ex/0410003].


\bibitem{Hirano:2004en}
  T.~Hirano and Y.~Nara,
  Nucl.\ Phys.\  A {\bf 743}, 305 (2004)
  [arXiv:nucl-th/0404039].

\bibitem{Teaney:2001av}
D.~Teaney, J.~Lauret and E.~V.~Shuryak,
arXiv:nucl-th/0110037. {\it ibid},
Phys.\ Rev.\ Lett.\  {\bf 86}, 4783 (2001)

\bibitem{Kolb:2000fh}
P.~F.~Kolb, P.~Huovinen, U.~W.~Heinz and H.~Heiselberg,
Phys.\ Lett.\ B {\bf 500}, 232 (2001)
[arXiv:hep-ph/0012137].

\bibitem{Huovinen:2001cy}
P.~Huovinen, P.~F.~Kolb, U.~W.~Heinz, P.~V.~Ruuskanen and S.~A.~Voloshin,
Phys.\ Lett.\ B {\bf 503}, 58 (2001)
[arXiv:hep-ph/0101136].

\bibitem{Nonaka:2006yn}
  C.~Nonaka and S.~A.~Bass,
  Phys.\ Rev.\  C {\bf 75}, 014902 (2007)

\bibitem{Danielewicz:1984ww}
  P.~Danielewicz and M.~Gyulassy,
  Phys.\ Rev.\  D {\bf 31}, 53 (1985).

\bibitem{Drescher:2007cd}
  H.~J.~Drescher, A.~Dumitru, C.~Gombeaud and J.~Y.~Ollitrault,
  Phys.\ Rev.\  C {\bf 76}, 024905 (2007)
  [arXiv:0704.3553 [nucl-th]].

\bibitem{Petreczky:2005nh}
  P.~Petreczky and D.~Teaney,
  Phys.\ Rev.\ D {\bf 73}, 014508 (2006)
  [arXiv:hep-ph/0507318].

\bibitem{Aarts:2002cc}
  G.~Aarts and J.~M.~Martinez Resco,
  JHEP {\bf 0204}, 053 (2002)
  [arXiv:hep-ph/0203177].

\cite{Meyer:2007ic}
\bibitem{Aarts:2007wj}
  G.~Aarts, C.~Allton, J.~Foley, S.~Hands and S.~Kim,
  Phys.\ Rev.\ Lett.\  {\bf 99}, 022002 (2007)
  [arXiv:hep-lat/0703008].

\bibitem{Meyer:2007ic}
  H.~B.~Meyer,
  arXiv:0704.1801 [hep-lat].

\bibitem{Arnold:2003zc}
  P.~Arnold, G.~D.~Moore and L.~G.~Yaffe,
  JHEP {\bf 0305}, 051 (2003)
  [arXiv:hep-ph/0302165].

\bibitem{Baymetal}
G.~Baym, H.~Monien, C.~J.~Pethick and D.~G.~Ravenhall,
Phys.\ Rev.\ Lett.\  {\bf 64} (1990) 1867.

\bibitem{Policastro:2001yc}
  G.~Policastro, D.~T.~Son and A.~O.~Starinets,
  Phys.\ Rev.\ Lett.\  {\bf 87}, 081601 (2001)
  [arXiv:hep-th/0104066].

\bibitem{Kovtun:2004de}
  P.~Kovtun, D.~T.~Son and A.~O.~Starinets
  Phys.\ Rev.\ Lett.\  {\bf 94}, 111601 (2005
  [arXiv:hep-th/0405231]

\bibitem{Molnar:2001ux}
D.~Molnar and M.~Gyulassy,
Nucl.\ Phys.\ A {\bf 697}, 495 (2002)
[Erratum-ibid.\ A {\bf 703}, 893 (2002)]
[arXiv:nucl-th/0104073].

\bibitem{Xu:2004mz}
  Z.~Xu and C.~Greiner,
  Phys.\ Rev.\  C {\bf 71}, 064901 (2005)
  [arXiv:hep-ph/0406278].

\bibitem{Teaney:2003kp}
  D.~Teaney,
  Phys.\ Rev.\  C {\bf 68}, 034913 (2003)
  [arXiv:nucl-th/0301099].

\bibitem{Heinzv2}
H. Song and U. W. Heinz (2007), arXiv:0709.0742 [nucl-th].
\bibitem{RRv2}
P. Romatschke and U. Romatschke, arXiv:0706.1522 [nucl-th].
\bibitem{LL}
L. D. Landau and E. M. Lifshitz, {\em Fluid Mechanics} (Pergamon Press, London, 1959).

\bibitem{Lindblom:1985}
W.~Hiscock, L.~Lindblom, Phys.\ Rev.\  {\bf D31}, 725 (1985).

\bibitem{IS}
W. Israel, Ann. Phys. {\bf 100} (1976) 310; W. Israel and J.M. Stewart, Phys. Lett. {\bf 58A} (1976) 213.
\bibitem{Israel:1979wp}
  W.~Israel and J.~M.~Stewart,
  Annals Phys.\  {\bf 118}, 341 (1979).

\bibitem{LG}
R. Geroch and L. Lindblom, Phys. Rev. D {\bf 41}, 1855 (1990).
\bibitem{PJC}
D. Pav\'on, D. Jou and J. Casas-V\'asquez, Ann. Inst. Henri Poincar\'e, Sect. A {\bf 36}, 79 (1982).
\bibitem{Ottinger}
H. C. \"{O}ttinger, Physica A {\bf 254} (1998) 433-450.
\bibitem{LG2}
R. Geroch and L. Lindblom, Annals. Phys. {\bf 207}, 394 (19901.
\bibitem{Lindblom}
Lee Lindblom, arXiv:gr-qc:9508058.
\bibitem{Forster}
  D.~Forster, {\it Hydrodynamics, Fluctuations, Broken Symmetry, and Correlation Functions}, Perseus Books (1990).

\bibitem{Teaney:2006nc}
  D.~Teaney,
  Phys.\ Rev.\ D {\bf 74}, 045025 (2006)
  [arXiv:hep-ph/0602044].

\bibitem{Muronga}
Azwinndini Muronga Phys. Rev. C {\bf 69} 034903, (2004); Phys. Rev. C {\bf 76}, 014909 (2007). 
\bibitem{BRW}
R. Baier, P. Romatschke, and U. A. Wiedemann, Phys. Rev. C {\bf 73}, 064903 (2006).

\bibitem{HSC}
U. Heinz, H. Song and A. K. Chaudhuri, Phys. Rev. C {\bf 73} 034904, (2006).

\bibitem{Koide:2006ef}
  T.~Koide, G.~S.~Denicol, Ph.~Mota and T.~Kodama,
  Phys.\ Rev.\  C {\bf 75}, 034909 (2007)
  [arXiv:hep-ph/0609117].
\bibitem{Espanol}
 P.~Espanol, M.~Serrano, H.~C.~Ottinger, Phys. Rev. Lett. {\bf 83}, 4542 (1999).
\bibitem{Gavin:2006xd}
  S.~Gavin and M.~Abdel-Aziz,
  Phys.\ Rev.\ Lett.\  {\bf 97}, 162302 (2006)
  [arXiv:nucl-th/0606061].

\bibitem{Ch}
A. K. Chaudhuri, arXiv:nucl-th/0703027; arXiv:nucl-th/0703029; arXiv:0704.0134.

\bibitem{Bjorken:1982qr}
  J.~D.~Bjorken,
  Phys.\ Rev.\  D {\bf 27}, 140 (1983).

\bibitem{Prakash:1993bt}
  M.~Prakash, M.~Prakash, R.~Venugopalan and G.~Welke,
  Phys.\ Rept.\  {\bf 227}, 321 (1993).
\bibitem{Kharzeev:2007wb}
  D.~Kharzeev and K.~Tuchin
  arXiv:0705.4280 [hep-ph]

\bibitem{Pareschi}
L. Pareschi, SIAM J. Number. Anal {\bf 39} (2001). pp. 1395-1417.

\bibitem{DT1}
Derek Teaney, J. Phys. G {\bf 30} S1247-S1250 (2004).
\bibitem{KSH}
P. F. Kolb, J. Sollfrank, and U. Heinz, Phys. Rev. C {\bf 65}, 054909 (2000).
\bibitem{OllitraultSph}
Jean-Yves Ollitrault, Phys. Rev. D {\bf 46}, 229-245 (1992).
\bibitem{Hung:1997du}
  C.~M.~Hung and E.~V.~Shuryak,
  Phys.\ Rev.\  C {\bf 57}, 1891 (1998)
  [arXiv:hep-ph/9709264].

\bibitem{Reif}
F. Reif, "Fundamentals of Statistical Physics", McGraw-Hill (1965)

\bibitem{CF}
F. Cooper and G. Frye, Phys. Rev. D. {\bf 10}, 186 (1974).
 
\bibitem{Hirano:2005xf}
  T.~Hirano, U.~W.~Heinz, D.~Kharzeev, R.~Lacey and Y.~Nara,
  Phys.\ Lett.\  B {\bf 636}, 299 (2006)
  [arXiv:nucl-th/0511046].

\bibitem{KadanoffMartin}
L.~P.~Kadanoff and P.~C.~Martin,  Ann.\ Phys.\ {\bf 24}, 419 (1963).

\bibitem{Teaney_corr}
Derek Teaney, Phys. Rev. D {\bf 74}, 045025 (2006).
\bibitem{PTcorr}
P. Petreczky and D. Teaney, Phys. Rev. D {\bf 73}, 014508 (2006).

\bibitem{StarData}
C. Adler {\em. et. al.,} STAR Collaboration, Phys. Rev. C {\bf 66}, 034904 (2002).

\bibitem{Baier:2006gy}
  R.~Baier and P.~Romatschke,
  Eur.\ Phys.\ J.\  C {\bf 51}, 677 (2007)
  [arXiv:nucl-th/0610108].

\bibitem{Romatschke:2007jx}
  P.~Romatschke,
  Eur.\ Phys.\ J.\  C {\bf 52}, 203 (2007)
  [arXiv:nucl-th/0701032].
\bibitem{AMY}
Peter Arnold, Guy D. Moore, and Laurence G. Yaffe, J. High Energy Phys. {\bf 11}, 001 (2000).

